An In-kernel Forensics Engine for Investigating Evasive Attacks

Over the years, adversarial attempts against critical services have become more effective and sophisticated in launching low-profile attacks. This trend has always been concerning. However, an even more alarming trend is the increasing difficulty of collecting relevant evidence about these attacks and the involved threat actors in the early stages before significant damage is done. This issue puts defenders at a significant disadvantage, as it becomes exceedingly difficult to understand the attack details and formulate an appropriate response. Developing robust forensics tools to collect evidence about modern threats has never been easy. One main challenge is to provide a robust trade-off between achieving sufficient visibility while leaving minimal detectable artifacts. This paper will introduce LASE, an open-source Low-Artifact Forensics Engine to perform threat analysis and forensics in Windows operating system. LASE augments current analysis tools by providing detailed, system-wide monitoring capabilities while minimizing detectable artifacts. We designed multiple deployment scenarios, showing LASE's potential in evidence gathering and threat reasoning in a real-world setting. By making LASE and its execution trace data available to the broader research community, this work encourages further exploration in the field by reducing the engineering costs for threat analysis and building a longitudinal behavioral analysis catalog for diverse security domains.

==> arXiv/template.yml <==
jtex: v1
title: arXiv (Two Column)
description: A two column arXiv compatible template
version: 1.0.0
license: CC-BY-4.0
thumbnail: ./thumbnail.png
authors:
  - name: Brenhin Keller
    github: https://github.com/brenhinkeller
    affiliations:
      - Dartmouth College
tags:
  - paper
  - two-column
  - preprint
  - arxiv
  - bioarxiv
  - eartharxiv
source: https://github.com/brenhinkeller/preprint-template.tex
parts:
  - id: abstract
    required: true
    description: >
      Keep it short — abstracts longer than 1920 characters will not be
      accepted; abridge your abstract if necessary
    max_chars: 1920
  - id: acknowledgments
    description: >-
      Free form acknowledgments section will be include at the end of the
      article
doc:
  - id: title
    required: true
  - id: authors
    required: true
  - id: keywords
    required: true
  - id: bibliography
options:
  - id: link
    type: string
    description: >
      Include a link back to the article on curvenote.com. This link will be
      placed inline at the end of all content, before the bibliography section.
files:
  - template.tex
  - preprint.sty
packages:
  - amsthm
  - authblk
  - background
  - fancyhdr
  - fontenc
  - geometry
  - hyperref
  - inputenc
  - lineno
  - lipsum
  - natbib
  - newfloat
  - preprint
  - scalerel
  - sidecap
  - tikz
  - times
  - titlesec
  - txfonts
  - xcolor
